Formation of Earth-sized planets within the Kepler-1647 System Habitable Zone

The Kepler-1647 is a binary system with two Sun-type stars (approximately 1.22 and 0.97 Solar mass). It has the most massive circumbinary planet (1.52 Jupiter mass) with the longest orbital period (1,107.6 days) detected by the Kepler probe and is located within the habitable zone (HZ) of the system. In this work, we investigated the ability to form and house an Earth-sized planet within its HZ. First, we computed the limits of its HZ and performed numerical stability tests within that region. We found that HZ has three sub-regions that show stability, one internal, one co-orbital, and external to the host planet Kepler-1647b. Within the limits of these three regions, we performed numerical simulations of planetary formation. In the regions inner and outer to the planet, we used two different density profiles to explore different conditions of formation. In the co-orbital region, we used eight different values of total disc mass. We showed that many resonances are located within regions causing much of the disc material to be ejected before a planet is formed. Thus, the system might have two asteroid belts with Kirkwood gaps, similar to the Solar System\'s main belt of asteroids. The co-orbital region proved to be extremely sensitive, not allowing the planet formation, but showing that this binary system has the capacity to have Trojan bodies. Finally, we looked for regions of stability for an Earth-sized moon. We found that there is stability for a moon with this mass up to 0.4 Hill\'s radius from the host planet.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
